Kinematic and vertex fitting package for the CMD-3 experiment

In this article, we discuss a new software package of kinematic and vertex fitting for the CMD-3 experiment at the VEPP-2000 electron-positron collider. The authors describe in detail the fitting algorithm, parametrization of four-momenta and trajectories of various particles and present the results of testing the fitting package using events of Monte Carlo simulation of various $e^+e^-$ annihilation processes. The authors also provide several examples of the fitting package validation using Gaussian simulation. Although the package discussed in this article is intended for the CMD-3 experiment, it can also be used in other experiments. The authors consider the described package as their first step towards a more universal and rigrous kinematic and vertex fitting package that can be used in future $e^+e^-$ experiments, such as the Super Charm-Tau factory.

==> trees/edges_3p_xkpi.csv <==
u,v,label,lw,color ,opacity,bend,Direct, style
A,B, $e^+e^-$,1.,red , 1 , 0, true, solid
B,C, $K^+$,1.,blue,1,-30, true, dashed
B,D, $\pi^-_1$,1.,blue,1,30,true, dashed
B,E,$X$,1.,blue,1,0,true, dashed
E,F, $X$,1.,red,1,0,true, solid
F,G, $\pi^+$,1.,blue,1,-30,true,dashed
F,H, $\pi^-_2$,1.,blue,1,30,true,dashed


==> trees/edges_4p_element.csv <==
u,v,label,lw,color ,opacity,bend,Direct, style
A,B, $\text{(1)}$,1.,red , 1 , 20, true, solid
B,C, $\text{(2)}$,1.,blue,1,0, true, dashed
B,D, $\text{(3)}$,1.,blue,1,20,true, dashed


==> trees/edges_4p_kskpi.csv <==
u,v,label,lw,color ,opacity,bend,Direct, style
A,B, $e^+e^-$,1.,red , 1 , 0, true, solid
B,C, $K^+$,1.,blue,1,-30, true, dashed
B,D, $\pi^-_1$,1.,blue,1,30,true, dashed
B,E,$K_S$,1.,blue,1,0,true, dashed
E,F, $K_S$,1.,red,1,0,true, solid
F,G, $\pi^+$,1.,blue,1,-30,true,dashed
F,H, $\pi^-_2$,1.,blue,1,30,true,dashed


==> trees/edges_en_xkpi.csv <==
u,v,label,lw,color ,opacity,bend,Direct, style
I,J, $e^+e^-$,1.,red , 1 , 0, true, solid
J,K, $K^+$,1.,blue,1,-30, true, dashed
J,L, $\pi^-_1$,1.,blue,1,30, true, dashed
J,M, $\pi^+$,1.,blue,1,-30, true, dashed
J,N, $\pi^-_2$,1.,blue,1,30, true, dashed


==> trees/vertices_3p_xkpi.csv <==
id, x, y ,size, color,opacity,label, Pseudo
A, -3.0, 0.0,,,,, true
B, 0.0, 0.0, 1.2 ,red, 1. , $[p^{(1)}_{k}]$, false
C, -1.5, -2.5,,,,, true
D, 1.5, -2.5,,,,, true
E, 0.0, 2.0,0.1,,,, true
F, 0.0, 4.0,1.2,red,1.,$[p^{(2)}_{k}]$, false
G, 1.5, 6.5,,,,, true
H, -1.5, 6.5,,,,, true


==> trees/vertices_4p_element.csv <==
id, x, y ,size, color,opacity,label, Pseudo
A, -3, 0,,,,, true
B, 0, 0, 1.2 ,red, 1. , $[P^{(j)}_{\alpha}]$, false
C, 2, 2,,,,, true
D, 0.5, -3,,,,, true


==> trees/vertices_4p_kskpi.csv <==
id, x, y ,size, color,opacity,label, Pseudo
A, 0.0, 3.0,,,,, true
B, 0.0, 0.0, 1.2 ,red, 1. , $[P^{(1)}_{\alpha}]$, false
C, -2.5, 1.5,,,,, true
D, -2.5, -1.5,,,,, true
E, 2.5, 0.0,0.1,,,, true
F, 5.0, 0.0, 1.2,red,1.,$[P^{(2)}_{\alpha}]$, false
G, 7.5, -1.5,,,,, true
H, 7.5, 1.5,,,,, true


==> trees/vertices_en_xkpi.csv <==
id, x, y ,size, color,opacity,label, Pseudo
I, -3.0, 2.0,,,,, true
J, 0.0, 2.0, 1.2 ,red, 1. , $[E^{(3)}]$, false
K, -1.5, -0.5,,,,, true
L, 1.5, -0.5,,,,, true
M, 1.5, 4.5,,,,, true
N, -1.5, 4.5,,,,, true

